Backward Population Synthesis: Mapping the Evolutionary History of Gravitational-Wave Progenitors

One promising way to extract information about stellar astrophysics from gravitational wave catalogs is to compare the catalog to the outputs of stellar population synthesis modeling with varying physical assumptions. The parameter space of physical assumptions in population synthesis is high-dimensional and the choice of parameters that best represents the evolution of a binary system may depend in an as-yet-to-be-determined way on the system's properties. Here we propose a pipeline to simultaneously infer zero-age main sequence properties and population synthesis parameter settings controlling modeled binary evolution from individual gravitational wave observations of merging compact binaries. Our pipeline can efficiently explore the high-dimensional space of population synthesis settings and progenitor system properties for each system in a catalog of gravitational wave observations. We apply our pipeline to observations in the third third LIGO-Virgo Gravitational-Wave Transient Catalog. We showcase the effectiveness of this pipeline with a detailed study of the progenitor properties and population synthesis settings that produce mergers like the observed GW150914. Our pipeline permits a measurement of the variation of population synthesis parameter settings with binary properties, if any; we present inferences for the recent GWTC-3 transient catalog that suggest that the stable mass transfer efficiency parameter may vary with primary black hole mass.

==> figures/last_commit_sha.txt <==
ccba4ce0371665774a1d3647bf34b21fc6fd0298


